The composition rule for quantum systems is not the only possible one

Quantum theory provides a significant example of two intermingling hallmarks of science: the ability to consistently combine physical systems and study them compositely, and the power to extract predictions in the form of correlations. A striking consequence of this facet is the violation of Bell inequalities, which has been experimentally demonstrated via Bell tests. The prediction of this phenomenon originates as quantum systems are prescribed to combine according to the composition postulate, i.e. the tensor-product rule. This rule has also an operationally salient formulation given in terms of discriminability of composite states via local measurements. However, both the theoretical and the empirical status of such a postulate have been repeatedly challenged, questioning its independence from other physical principles -- most notably from quantum postulates pertaining solely to single systems. Is the composition postulate the only viable way to combine quantum systems into a consistent physical theory? Here, this long-standing problem is resolved by answering in the negative. This is achieved by adopting an operational approach to physical theories and exhibiting a family of theories that differ from standard quantum theory in their system-composition rule. These theories have the same predictions as standard quantum theory as far as Bell-like correlation scenarios are concerned. Quantum theory is thus established to embody genuinely more than quantum correlations. As a result, foundational programmes based on single-system principles only, or on mere Bell-like correlations, are operationally incomplete. On the experimental side, ascertaining the independence of postulates is a fundamental step to adjudicate between quantum theory and alternative physical theories: hence, the composition postulate calls for experimental scrutiny independently of the other features of quantum theory.

==> arxiv_lqt-v4/style.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{medium rectangle}=[fill=white, draw=black, shape=rectangle, minimum width=0.75 cm, minimum height=1 cm]
\tikzstyle{red circle}=[fill={rgb,255: red,226; green,70; blue,70}, draw={rgb,255: red,135; green,29; blue,29}, shape=circle, inner sep=7 pt]
\tikzstyle{system_label}=[fill=none, draw=none, shape=circle]
\tikzstyle{small square}=[fill=white, draw=black, shape=rectangle]
\tikzstyle{big rectangle}=[fill=white, draw=black, shape=rectangle, minimum width=1.2 cm, minimum height=1.5 cm]
\tikzstyle{tall rectangle}=[fill=white, draw=black, shape=rectangle, minimum width=1.2 cm, minimum height=3 cm]
\tikzstyle{medium square}=[fill=white, draw=black, shape=rectangle, minimum width=0.6 cm, minimum height=0.6 cm]
\tikzstyle{huge rectangle}=[fill=white, draw=black, shape=rectangle, minimum width=2 cm, minimum height=4.5 cm]
\tikzstyle{yellow small}=[fill={rgb,255: red,255; green,252; blue,144}, draw=black, shape=rectangle]
\tikzstyle{violet node}=[fill={rgb,255: red,195; green,187; blue,255}, draw=black, shape=rectangle, minimum width=1.2 cm, minimum height=1.5 cm]
\tikzstyle{pink node}=[fill={rgb,255: red,238; green,174; blue,255}, draw=black, shape=rectangle, minimum width=1.2 cm, minimum height=1.5 cm]
\tikzstyle{pompelmo node}=[fill={rgb,255: red,255; green,187; blue,166}, draw=black, shape=rectangle, minimum width=1.2 cm, minimum height=1.5 cm]
\tikzstyle{ottano node}=[fill={rgb,255: red,131; green,201; blue,187}, draw=black, shape=rectangle]
\tikzstyle{blue}=[fill={rgb,255: red,214; green,201; blue,255}, draw=black, shape=rectangle]
\tikzstyle{transf}=[fill=white, draw=black, shape=rectangle, minimum width=1.25 cm, minimum height=1.5 cm]
\tikzstyle{permut}=[fill=white, draw=black, shape=rectangle, minimum width=1.25 cm, minimum height=0.75 cm]
\tikzstyle{sigma}=[fill=white, draw=black, shape=rectangle, minimum width=0.4 cm, minimum height=3.0 cm]
\tikzstyle{b_sigma}=[fill=white, draw=black, shape=rectangle, minimum width=0.4 cm, minimum height=4.6 cm]
\tikzstyle{b_transf}=[fill=white, draw=black, shape=rectangle, minimum width=0.9 cm, minimum height=1.1 cm]
\tikzstyle{s_sigma}=[fill=white, draw=black, shape=rectangle, minimum width=0.4 cm, minimum height=2.0 cm]
\tikzstyle{green circle}=[fill={rgb,255: red,164; green,184; blue,255}, draw={rgb,255: red,147; green,168; blue,229}, shape=circle, inner sep=7 pt]
\tikzstyle{b_circle}=[fill=black, draw=black, shape=circle]
\tikzstyle{new style 0}=[fill=white, draw=black, shape=circle]

% Edge styles
\tikzstyle{lambda}=[-, draw={rgb,255: red,191; green,191; blue,191}]
\tikzstyle{state}=[<-]
\tikzstyle{bluette}=[-, fill={rgb,255: red,214; green,201; blue,255}, draw={rgb,255: red,192; green,181; blue,229}]
\tikzstyle{greenish}=[-, fill={rgb,255: red,160; green,217; blue,255}, draw={rgb,255: red,137; green,188; blue,219}]
\tikzstyle{white}=[-, fill=white]
\tikzstyle{reddish}=[-, fill={rgb,255: red,255; green,143; blue,145}, dashed]
\tikzstyle{yellowish}=[-, fill={rgb,255: red,255; green,252; blue,144}, dashed, line width=1 pt]
\tikzstyle{red non-dashed}=[-, fill={rgb,255: red,255; green,143; blue,145}]
\tikzstyle{violet}=[-, dashed, fill={rgb,255: red,195; green,187; blue,255}]
\tikzstyle{green dashed}=[-, fill={rgb,255: red,160; green,217; blue,255}, dashed]
\tikzstyle{pompelmo non-dashed}=[-, fill={rgb,255: red,255; green,187; blue,166}]
\tikzstyle{pink}=[-, fill={rgb,255: red,238; green,174; blue,255}, dashed]
\tikzstyle{blue non-dashed}=[-, fill={rgb,255: red,178; green,255; blue,246}]
\tikzstyle{yell non-dashed}=[-, fill={rgb,255: red,255; green,248; blue,137}]
\tikzstyle{l_periwinkle}=[-, fill={rgb,255: red,164; green,184; blue,255}, draw={rgb,255: red,147; green,168; blue,229}]
\tikzstyle{pompelmo}=[-, fill={rgb,255: red,255; green,187; blue,166}, draw={rgb,255: red,213; green,156; blue,139}, line width=1 pt]
\tikzstyle{l_teal}=[-, fill={rgb,255: red,131; green,201; blue,187}, draw={rgb,255: red,119; green,183; blue,170}]
\tikzstyle{d.blue non-dashed}=[-, fill={rgb,255: red,237; green,148; blue,112}]
\tikzstyle{dashed edge}=[-, densely dashdotted, thick]
\tikzstyle{ottano non-drawn}=[-, fill={rgb,255: red,164; green,184; blue,255}]
\tikzstyle{norm_dotted}=[-, dotted, thick]
\tikzstyle{grey_densely_dashed}=[-, dashed, draw={rgb,255: red,156; green,156; blue,156}]
\tikzstyle{dot_grey}=[-, loosely dotted, draw={rgb,255: red,156; green,156; blue,156}, thick]
\tikzstyle{bordeaux}=[-, draw={rgb,255: red,135; green,29; blue,29}, fill={rgb,255: red,226; green,70; blue,70}]
\tikzstyle{thick1.3}=[-, line width=1.3 pt]
\tikzstyle{pompel-non-filled}=[-, draw={rgb,255: red,213; green,156; blue,139}, line width=2 pt]
\tikzstyle{thick2}=[-, line width=2 pt]
\tikzstyle{dash-arrow}=[<-, dashed]


==> figures/identity.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (0, 0.5) {$\scriptstyle \sys{Q}_{\mathtt{N}}$};
		\node [style=none] (3) at (-3.5, 0) {};
		\node [style=none] (4) at (3.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/identity_parallel.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.5) {$\scriptstyle \sys{Q}_{\mathtt{N}}\sys{Q}_{\mathtt{M}}$};
		\node [style=none] (1) at (-3.5, -0.25) {};
		\node [style=none] (2) at (3.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> style.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{medium rectangle}=[fill=white, draw=black, shape=rectangle, minimum width=0.75 cm, minimum height=1 cm]
\tikzstyle{red circle}=[fill={rgb,255: red,226; green,70; blue,70}, draw={rgb,255: red,135; green,29; blue,29}, shape=circle, inner sep=7 pt]
\tikzstyle{system_label}=[fill=none, draw=none, shape=circle]
\tikzstyle{small square}=[fill=white, draw=black, shape=rectangle]
\tikzstyle{big rectangle}=[fill=white, draw=black, shape=rectangle, minimum width=1.2 cm, minimum height=1.5 cm]
\tikzstyle{tall rectangle}=[fill=white, draw=black, shape=rectangle, minimum width=1.2 cm, minimum height=3 cm]
\tikzstyle{medium square}=[fill=white, draw=black, shape=rectangle, minimum width=0.6 cm, minimum height=0.6 cm]
\tikzstyle{huge rectangle}=[fill=white, draw=black, shape=rectangle, minimum width=2 cm, minimum height=4.5 cm]
\tikzstyle{yellow small}=[fill={rgb,255: red,255; green,252; blue,144}, draw=black, shape=rectangle]
\tikzstyle{violet node}=[fill={rgb,255: red,195; green,187; blue,255}, draw=black, shape=rectangle, minimum width=1.2 cm, minimum height=1.5 cm]
\tikzstyle{pink node}=[fill={rgb,255: red,238; green,174; blue,255}, draw=black, shape=rectangle, minimum width=1.2 cm, minimum height=1.5 cm]
\tikzstyle{pompelmo node}=[fill={rgb,255: red,255; green,187; blue,166}, draw=black, shape=rectangle, minimum width=1.2 cm, minimum height=1.5 cm]
\tikzstyle{ottano node}=[fill={rgb,255: red,131; green,201; blue,187}, draw=black, shape=rectangle]
\tikzstyle{blue}=[fill={rgb,255: red,214; green,201; blue,255}, draw=black, shape=rectangle]
\tikzstyle{transf}=[fill=white, draw=black, shape=rectangle, minimum width=1.25 cm, minimum height=1.5 cm]
\tikzstyle{permut}=[fill=white, draw=black, shape=rectangle, minimum width=1.25 cm, minimum height=0.75 cm]
\tikzstyle{sigma}=[fill=white, draw=black, shape=rectangle, minimum width=0.4 cm, minimum height=3.0 cm]
\tikzstyle{b_sigma}=[fill=white, draw=black, shape=rectangle, minimum width=0.4 cm, minimum height=4.6 cm]
\tikzstyle{b_transf}=[fill=white, draw=black, shape=rectangle, minimum width=0.9 cm, minimum height=1.1 cm]
\tikzstyle{s_sigma}=[fill=white, draw=black, shape=rectangle, minimum width=0.4 cm, minimum height=2.0 cm]
\tikzstyle{green circle}=[fill={rgb,255: red,164; green,184; blue,255}, draw={rgb,255: red,147; green,168; blue,229}, shape=circle, inner sep=7 pt]
\tikzstyle{b_circle}=[fill=black, draw=black, shape=circle]
\tikzstyle{new style 0}=[fill=white, draw=black, shape=circle]

% Edge styles
\tikzstyle{lambda}=[-, draw={rgb,255: red,191; green,191; blue,191}]
\tikzstyle{state}=[<-]
\tikzstyle{bluette}=[-, fill={rgb,255: red,214; green,201; blue,255}, draw={rgb,255: red,192; green,181; blue,229}]
\tikzstyle{greenish}=[-, fill={rgb,255: red,160; green,217; blue,255}, draw={rgb,255: red,137; green,188; blue,219}]
\tikzstyle{white}=[-, fill=white]
\tikzstyle{reddish}=[-, fill={rgb,255: red,255; green,143; blue,145}, dashed]
\tikzstyle{yellowish}=[-, fill={rgb,255: red,255; green,252; blue,144}, dashed, line width=1 pt]
\tikzstyle{red non-dashed}=[-, fill={rgb,255: red,255; green,143; blue,145}]
\tikzstyle{violet}=[-, dashed, fill={rgb,255: red,195; green,187; blue,255}]
\tikzstyle{green dashed}=[-, fill={rgb,255: red,160; green,217; blue,255}, dashed]
\tikzstyle{pompelmo non-dashed}=[-, fill={rgb,255: red,255; green,187; blue,166}]
\tikzstyle{pink}=[-, fill={rgb,255: red,238; green,174; blue,255}, dashed]
\tikzstyle{blue non-dashed}=[-, fill={rgb,255: red,178; green,255; blue,246}]
\tikzstyle{yell non-dashed}=[-, fill={rgb,255: red,255; green,248; blue,137}]
\tikzstyle{l_periwinkle}=[-, fill={rgb,255: red,164; green,184; blue,255}, draw={rgb,255: red,147; green,168; blue,229}]
\tikzstyle{pompelmo}=[-, fill={rgb,255: red,255; green,187; blue,166}, draw={rgb,255: red,213; green,156; blue,139}, line width=1 pt]
\tikzstyle{l_teal}=[-, fill={rgb,255: red,131; green,201; blue,187}, draw={rgb,255: red,119; green,183; blue,170}]
\tikzstyle{d.blue non-dashed}=[-, fill={rgb,255: red,237; green,148; blue,112}]
\tikzstyle{dashed edge}=[-, densely dashdotted, thick]
\tikzstyle{ottano non-drawn}=[-, fill={rgb,255: red,164; green,184; blue,255}]
\tikzstyle{norm_dotted}=[-, dotted, thick]
\tikzstyle{grey_densely_dashed}=[-, dashed, draw={rgb,255: red,156; green,156; blue,156}]
\tikzstyle{dot_grey}=[-, loosely dotted, draw={rgb,255: red,156; green,156; blue,156}, thick]
\tikzstyle{bordeaux}=[-, draw={rgb,255: red,135; green,29; blue,29}, fill={rgb,255: red,226; green,70; blue,70}]
\tikzstyle{thick1.3}=[-, line width=1.3 pt]
\tikzstyle{pompel-non-filled}=[-, draw={rgb,255: red,213; green,156; blue,139}, line width=2 pt]
\tikzstyle{thick2}=[-, line width=2 pt]
\tikzstyle{dash-arrow}=[<-, dashed]

